Quantum computing critical exponents

We show that the Variational Quantum-Classical Simulation algorithm admits a finite circuit depth scaling collapse when targeting the critical point of the transverse field Ising chain. The order parameter only collapses on one side of the transition due to a slowdown of the quantum algorithm when crossing the phase transition. In order to assess performance of the quantum algorithm and compute correlations in a system of up to 752 qubits, we use techniques from integrability to derive closed-form analytical expressions for expectation values with respect to the output of the quantum circuit. We also reduce a conjecture made by Ho and Hsieh about the exact preparation of the transverse field Ising ground state to a system of equations.

==> energy_h0v9_n.dat <==
20	-1.2157225467057098
36	-1.2159799384565113
58	-1.215999908396099
62	-1.2160003172159166
50	-1.215997993057385
46	-1.2159958657719905
28	-1.2159294645078862
12	-1.214579353680172
18	-1.215596540355833
22	-1.2158062457169732
34	-1.2159726704653926
10	-1.213683979192675
44	-1.215994249228584
54	-1.215999207281814
42	-1.2159920869758667
16	-1.215402051729933
24	-1.215862986309384
32	-1.2159626771067502
14	-1.2150923799303552
56	-1.2159996051950264
38	-1.2159852608112243
40	-1.2159891821596602
26	-1.2159021067945637
30	-1.2159488284912172

==> energy_h1_n.dat <==
124	-1.2731735830066724
12	-1.2678922107099653
50	-1.2728522439728551
28	-1.2720757791818809
46	-1.272784999456002
206	-1.2732153398180777
74	-1.2730582380566111
62	-1.2729838710026031
142	-1.2731890429094277
20	-1.271075177736886
58	-1.272948643234187
36	-1.2725142560494087
178	-1.2732072236589955
44	-1.272744611385833
148	-1.2731930022815117
68	-1.2730258237744705
10	-1.2659590187875251
130	-1.2731794432982064
102	-1.273142723962448
22	-1.2714209740221283
82	-1.2730911289238158
34	-1.2724314193572888
156	-1.2731975961511426
18	-1.2706204736174704
70	-1.2730375326245709
188	-1.2732105363605672
24	-1.2716900588505575
84	-1.2730979518684087
32	-1.2723335355718237
196	-1.2732128331255033
16	-1.2700058114179271
78	-1.273075915912138
54	-1.2729055994276903
42	-1.2726985909449926
48	-1.2728206381509581
26	-1.2719035532393048
30	-1.272216726561699
216	-1.2732175095281966
64	-1.2729991321782026
38	-1.272584978967854
56	-1.2729282341641739
118	-1.2731668218522676
40	-1.2726458399644032
98	-1.2731348232574315
14	-1.2691462984511075

==> energy_h1v1_n.dat <==
136	-1.3414147470447488
64	-1.33983277400515
40	-1.3380831285685701
14	-1.3292116821608497
112	-1.3411096325644116
32	-1.3369243841425453
24	-1.334980121737003
16	-1.3309796977561235
78	-1.3403638379118927
152	-1.341565321367871
54	-1.3392894235957367
10	-1.323359745017257
124	-1.341276719990776
94	-1.3407806590236875
18	-1.3323324348088241
12	-1.3268067294306214
28	-1.336094309848656
46	-1.3386886904354693
36	-1.337568206623613
20	-1.3334004535389983
